Benchmarking Multi-Agent Deep Reinforcement Learning Algorithms in Cooperative Tasks

Multi-agent deep reinforcement learning (MARL) suffers from a lack of commonly-used evaluation tasks and criteria, making comparisons between approaches difficult. In this work, we provide a systematic evaluation and comparison of three different classes of MARL algorithms (independent learning, centralised multi-agent policy gradient, value decomposition) in a diverse range of cooperative multi-agent learning tasks. Our experiments serve as a reference for the expected performance of algorithms across different learning tasks, and we provide insights regarding the effectiveness of different learning approaches. We open-source EPyMARL, which extends the PyMARL codebase to include additional algorithms and allow for flexible configuration of algorithm implementation details such as parameter sharing. Finally, we open-source two environments for multi-agent research which focus on coordination under sparse rewards.

==> notes.txt <==
R1: We would like to thank Reviewer PyTY for their review. We are glad that the you liked our paper.

R2: We would like to thank you for your review. We are glad that the you liked our paper.

R3: We would like to thank you for your review. 
[W1] * The main goal of the paper is to consistently evaluate and summarise nine major MARL algorithms.
* As we point out in the introduction, they is lack of consistent MARL algorithm evaluation.
* The two proposed envs can be used to compliment the MARL research. They also show that several SOTA algorithms such as QMIX struggle in these envs.
------ Updates---------------
* The main contribution of the paper is to summarise and create common knowledge for the community that can be used for future works.
* You can very easily run everything. 
Correctness: None of the algorithms actually converge to the optimal policy. In majority of the cases they converge to some local minima Nash equilbria. 
------------------------------

[W2] * The majority of the papers that are published use some version of those nine algorithms.
 * Each environment is stored in a different repository to ensure modularity. The code for running all the algorithms is in epymarl codebase. The codebase can be easily adapted to new algorithms and envs.



R4:  We would like to thank you for your review. 
* Learning curves are presented in the appendix. AUC? There is no such thing in RL.
* No idea how to respond to the other points.
----- Updates ----------------------
* Add more details about the paper and fix stuff.
* 

-----------------

R5:   We would like to thank you for your review. 
* The contribution of this paper is that we evaluate several algorithms. It is not a benchmark paper, it is a benchmarking paper. The paper can be used as a reference for future works. For example, if someone proposes an agent modelling technique, they can use our work to combine it with the appropriate algorithm.

* I do not know what to say.

* Of course progress in real world applications are important, but MARL is not at this stage yet.

